Ellipse Loss for Scene-Compliant Motion Prediction

Motion prediction is a critical part of self-driving technology, responsible for inferring future behavior of traffic actors in autonomous vehicle's surroundings. In order to ensure safe and efficient operations, prediction models need to output accurate trajectories that obey the map constraints. In this paper, we address this task and propose a novel ellipse loss that allows the models to better reason about scene compliance and predict more realistic trajectories. Ellipse loss penalizes off-road predictions directly in a supervised manner, by projecting the output trajectories into the top-down map frame using a differentiable trajectory rasterizer module. Moreover, it takes into account actor dimensions and orientation, providing more direct training signals to the model. We applied ellipse loss to a recently proposed state-of-the-art joint detection-prediction model to showcase its benefits. Evaluation on large-scale autonomous driving data strongly indicates that the method allows for more accurate and more realistic trajectory predictions.

==> notes.txt <==
# Base PR to train on ATG4D
https://github.com/uber-atg/na/pull/65522

# SC loss PR
https://github.com/uber-atg/na/pull/65461

# Topk analysis PR
https://github.com/uber-atg/na/pull/66785

# Upweight offroad loss PR
https://github.com/uber-atg/na/pull/67787

# Extract nuScenes dataset
https://github.com/uber-atg/na/pull/68005

# Train on nuScenes
https://github.com/uber-atg/na/pull/67311

# Illustration diagram
https://docs.google.com/presentation/d/1ibp3yCh0azWAwisSa-kK7z_vwEqL4O1rplpijmQV5MM/edit?usp=sharing

# Extract nuScenes dataset (not needed)
./bazel run -c opt --config remote -- atg/ml/datasets/msds/etl/extract_nuscene_to_s3
./bazel run -c opt --config remote -- atg/ml/datasets/msds/etl/extract_nuscene_to_msds
hdfs dfs -rm -r hdfs://nn1-hadoop01.dca19.uberatc.net:8020/user/hcui2/nuscenes/train

# Models
## Root folder
/mnt/qumulo-01/perc_pred/multinet/hcui2/033_sc_loss
## Baseline
20-1019-1232-atg4d-baseline
## Upweight
20-0909-1308-atg4d-upweight-offroad-loss
## SC loss
20-1014-1500-atg4d-use-actor-size
## No truncation
20-1019-1345-atg4d-use-actor-size-no-truncation

# Top-k, corner offroad, decimation 5
## PR

## Command
./bazel run --config remote //atg/perception_prediction/multinet/training:evaluate_from_mlab_pkl -- --mlab-config atg/mlab/mlib/configs/multinet/mime_metrics.yaml --pkl-paths /mnt/qumulo-01/perc_pred/multinet/hcui2/033_sc_loss/20-1014-1500-atg4d-use-actor-size-20-1023-1359-gen-pkl/mlab_frames_0002886720.pkl /mnt/qumulo-01/perc_pred/multinet/hcui2/033_sc_loss/20-1019-1232-atg4d-baseline-20-1023-1354-gen-pkl/mlab_frames_0002886720.pkl
https://mlab.uberinternal.com/experiments/393015
https://mlab.uberinternal.com/reports/3713

# Plot visualization figures
## PR
https://github.com/uber-atg/na/pull/66784
## Command
./bazel run --config remote //atg/perception_prediction/multinet/training:visualize_frames -- /mnt/qumulo-01/perc_pred/multinet/hcui2/033_sc_loss/20-1019-1232-atg4d-baseline/model_iter_0002886720.pth.tar /home/hcui2/personal/Dropbox/Uber/Publications/sc_loss/logs.txt /home/hcui2/personal/Dropbox/Uber/Publications/sc_loss/viz_images

# Interesting cases
## Case 1: no-truncation causes all trajectories to go to the center
(training set) 2995763f-555e-4518-f065-7b5183feb2d7 1185240101.7277360000 0
### Cropping size
convert case1_without_truncation.png -crop 1500x450+1100+1200 case1_without_truncation_cropped.png
(widthxheight+left+top)
## Case 2: off-road U-turn from the baseline
025e8501-11c0-417c-f25c-e65c79f00589	1185900723.7834070000	857053600
### Cropping size
convert case2_baseline.png -crop 900x250+850+1250 case2_baseline_cropped.png
## Case 3: road boundary
08cbd6be-4f6e-44f1-c37e-ef555c4cf53d	1166035799.7807200000	2128715900
### Cropping size
convert case3_scloss.png -crop 950x320+700+1300 case3_scloss_cropped.png
## Case 4: follow lane better
f38163d2-674d-4fe6-c735-62fc326ffa0b	1187016383.7493440000	922641300
### Cropping size
convert case4_scloss.png -crop 720x200+650+1300 case4_scloss_cropped.png

# Run Notebook example
## Notebook PR
https://github.com/uber-atg/na/pull/74171
## Command to run Notebook PR
./bazel run --config remote  atg/experimental/user/ysaibhargav/diff_raster:gaussian_raster
## Python script
python scripts/notebook_example.py

# Result spreadsheet
https://docs.google.com/spreadsheets/d/1mpUMH-IuWhdsF3HDwYdh_10ZqcJMc1MZ8AMu75PA348/edit?usp=sharing

